Elliptic Reeb orbit on some real projective three-spaces via ECH

We prove the existence of an elliptic Reeb orbit for some contact forms on the real projective three space $\mathbb{R} P^3$. The main ingredient of the proof is the existence of a distinguished pseudoholomorphic curve in the symplectization given by the $U$ map on ECH. Also, we check that the first value on the ECH spectrum coincides with the smallest action of null-homologous orbit sets for $1/4$-pinched Riemannian metrics and compute the ECH spectrum for the irrational Katok metric example.

==> report_Z_on_v1.txt <==
This is an interesting paper, one that touches on a delicate problem: that of finding elliptic (nonhyperbolic) closed geodesics on surfaces. Such a question goes back to Poincaré, who looked for elliptic closed geodesics on positively curved surfaces; this is still an open question. More generally, and very naturally, this translates to a question about Reeb vector fields on closed 3-manifolds. One might draw an analogy between geodesic flows on S^2 and Reeb flows on RP^3 (or, up to a lift, on S^3), and ask for nonhyperbolic periodic orbits. In this analogy, the notion of dynamical convexity, introduced by HWZ, replaces the condition of the metric being 1/4-pinched. Elliptic closed geodesics are proved to exist under this pinching condition, so it's natural to ask if dynamical convexity forces the existence of elliptic periodic Reeb orbits. This was answered before in the literature, by Hryniewicz-Salomão. Their previous work on global surfaces of section also shows that the nonexistence of contractible CZ=2 periodic Reeb orbits should be right generalization of dynamical convexity, under which elliptic periodic Reeb orbits should exist. This is implemented on this paper on RP^3 by Ferreira. Other nice results are stated, and it's also interesting to explore the new methodology implemented for this set of problems, i.e. ECH is used here (probably for the first time) in the elliptic closed Reeb orbit problem.

For these reasons, I'd like to recommend this interesting paper to be refereed for publication in RMI.
